Emerging ordinary superhumps as the standard candle for WZ Sge stars

In Kato (2015, arXiv:1507.07659), I suggested that the magnitude when ordinary superhumps appear can be a standard candle for WZ Sge stars. Using Gaia EDR3 parallaxes, I studied 53 WZ Sge stars to examine this suggestion. The analysis indicated that the absolute magnitudes when ordinary superhumps appear are strongly dependent on orbital inclinations, which is consistent with what is expected for the projected area for optical thick accretion disks. I showed that there is a linear relation between these absolute magnitudes and logarithmic amplitudes of early superhumps, which are also dependent on the inclinations. I confirmed that the magnitude when ordinary superhumps appear can be used as the standard candle for WZ Sge stars particularly when the amplitude of early superhumps is observationally known. The resultant median absolute magnitude when ordinary superhumps appear was $+$5.4 (for an average inclination of 1 radian). A few objects with multiple rebrightenings, which are good candidates for period bouncers, showed slightly fainter absolute magnitudes, although the majority of the same class of objects follows the relation. Using the relation, I derived an empirical relation between the inclination and the amplitude of early superhumps. I applied the relation to MASTER OT J030227.28$+$191754.5, which was initially considered as a possible optical counterpart of the high-energy neutrino event IceCube-211125A, and concluded that this WZ Sge star was one of the faintest before the outburst and one of the brightest around the optical peak in terms of absolute magnitudes.

==> abst.inc <==
In Kato (2015, arXiv:1507.07659), I suggested that
the magnitude when ordinary superhumps appear can be
a standard candle for WZ Sge stars.  Using Gaia EDR3
parallaxes, I studied 53 WZ Sge stars to examine
this suggestion.  The analysis indicated that
the absolute magnitudes when ordinary superhumps appear
are strongly dependent on orbital inclinations,
which is consistent with what is expected for
the projected area for optical thick accretion disks.
I showed that there is a linear relation between
these absolute magnitudes and logarithmic amplitudes
of early superhumps, which are also dependent on
the inclinations.  I confirmed that the magnitude when
ordinary superhumps appear can be used as the standard
candle for WZ Sge stars particularly when the amplitude
of early superhumps is observationally known.
The resultant median absolute magnitude when ordinary
superhumps appear was $+$5.4 (for an average inclination
of 1 radian).  A few objects with multiple rebrightenings,
which are good candidates for period bouncers,
showed slightly fainter absolute magnitudes, although
the majority of the same class of objects follows
the relation.  Using the relation, I derived
an empirical relation between the inclination and
the amplitude of early superhumps.
I applied the relation to
MASTER OT J030227.28$+$191754.5, which was initially
considered as a possible optical counterpart of
the high-energy neutrino event IceCube-211125A,
and concluded that this WZ Sge star was one of
the faintest before the outburst and one of the brightest
around the optical peak in terms of absolute magnitudes.



==> magtab.inc <==
WZ Sge & 2011 & 0.05669 & 15.2 & 9.9 & 0.14 & 22.104 & 0.030 & 6.6(0) \\
AL Com & 2019 & 0.05667 & 19.7 & 13.7 & 0.04 & 1.903 & 0.565 & 5.1(8) \\
EG Cnc & 2018 & 0.05997 & 18.8 & 12.7 & 0.018 & 5.361 & 0.199 & 6.3(1) \\
HV Vir & 1992 & 0.05707 & 19.0 & 13.3 & 0.044 & 3.152 & 0.261 & 5.8(2) \\
RZ Leo & 2022 & 0.07603 & 18.2 & 13.1 & 0.05 & 3.564 & 0.149 & 5.9(1) \\
QZ Lib & 2004 & 0.06460s & 18.8 & 12.2 & -- & 5.023 & 0.254 & 5.7(1) \\
UZ Boo & 2013 & 0.0620s & 19.9 & 12.8 & -- & 3.086 & 0.511 & 5.2(4) \\
ASAS J102522$-$1542.4 & 2006 & 0.06136 & 19.3 & 12.5 & 0.025 & 3.675 & 0.342 & 5.3(2) \\
EZ Lyn & 2010 & 0.05901 & 17.8 & 12.7 & 0.067 & 7.004 & 0.110 & 6.9(0) \\
GW Lib & 2007 & 0.05332 & 16.5 & 10.2 & 0.00 & 8.846 & 0.061 & 4.9(0) \\
V455 And & 2007 & 0.05631 & 16.0 & 11.0 & 0.22 & 13.189 & 0.043 & 6.6(0) \\
OT J111217.4$-$353829 & 2007 & 0.05847 & 20.2 & 14.4 & 0.14 & 2.003 & 0.531 & 5.9(7) \\
SDSS J161027.61$+$090738.4 & 2009 & 0.05687 & 19.8 & 14.6 & 0.05 & 2.599 & 0.430 & 6.7(4) \\
CRTS J104411.4$+$211307 & 2010 & 0.05909 & 19.4 & 13.7 & 0.030 & 2.425 & 0.342 & 5.6(3) \\
OT J012059.6$+$325545 & 2010 & 0.05716 & 19.8 & 14.2 & 0.045 & 3.030 & 0.427 & 6.6(3) \\
V355 UMa & 2011 & 0.05729 & 17.4 & 10.8 & 0.01 & 6.619 & 0.064 & 4.9(0) \\
V624 Peg & 2011 & 0.05865 & 18.4 & 12.2 & 0.00 & 4.553 & 0.193 & 5.5(1) \\
BW Scl & 2011 & 0.05432 & 16.3 & 10.7 & 0.10 & 10.679 & 0.052 & 5.8(0) \\
MASTER OT J211258.65$+$242145.4 & 2012 & 0.05973 & 20.0 & 15.2 & 0.050 & 1.754 & 0.493 & 6.4(7) \\
V1838 Aql & 2013 & 0.05706 & 17.9 & 11.7 & 0.011 & 4.940 & 0.142 & 5.2(1) \\
ASASSN-14cl & 2014 & 0.05838 & 18.2 & 11.9 & 0.018 & 3.825 & 0.188 & 4.8(1) \\
ASASSN-14cv & 2014 & 0.05992 & 19.1 & 12.9 & 0.03 & 3.407 & 0.171 & 5.6(1) \\
PNV J23052314$-$0225455 & 2014 & 0.05456 & 19.2 & 13.4 & 0.035 & 2.103 & 0.299 & 5.0(3) \\
PNV J03093063$+$2638031 & 2014 & 0.05615 & 18.7 & 12.2 & 0.018 & 4.132 & 0.188 & 5.3(1) \\
ASASSN-14jv & 2014 & 0.05442 & 18.8 & 12.5 & 0.017 & 3.333 & 0.147 & 5.1(1) \\
ASASSN-15bp & 2014 & 0.05563 & 19.8 & 13.7 & 0.014 & 1.792 & 0.325 & 5.0(4) \\
V1251 Cyg & 2008 & 0.07433 & 20.2 & 13.4 & 0.018 & 1.965 & 0.517 & 4.9(7) \\
BC UMa & 2003 & 0.06261 & 18.3 & 12.6 & 0.04 & 3.392 & 0.126 & 5.3(1) \\
V529 Dra & 2011 & 0.07168 & 20.4 & 13.7 & 0.005 & 1.661 & 0.488 & 4.8(8) \\
CRTS J122221.6$-$311524 & 2013 & 0.07649s & 18.9 & 12.3 & -- & 4.136 & 0.222 & 5.4(1) \\
PNV J06000985$+$1426152 & 2014 & 0.06331s & 20.0 & 12.9 & -- & 1.833 & 0.706 & 4.2(11) \\
GS Cet & 2016 & 0.05597 & 20.7 & 14.2 & 0.065 & 3.846 & 1.388 & 7.1(10) \\
ASASSN-16eg & 2016 & 0.07548 & 19.4 & 13.4 & 0.05 & 2.260 & 0.204 & 5.2(2) \\
ASASSN-16js & 2016 & 0.06034 & 20.5 & 15.3 & 0.18 & 2.475 & 0.350 & 7.3(3) \\
ASASSN-17el & 2017 & 0.05434 & 18.7 & 12.6 & 0.025 & 2.889 & 0.120 & 4.9(1) \\
PNV J20205397$+$2508145 & 2017 & 0.05651 & 20.1 & 14.2 & 0.06 & 1.561 & 0.526 & 5.2(9) \\
HO Cet & 2006 & 0.05490 & 19.3 & 13.5 & 0.035 & 1.134 & 0.392 & 3.8(9) \\
V627 Peg & 2010 & 0.05452 & 15.6 & 10.3 & 0.045 & 10.079 & 0.037 & 5.3(0) \\
PNV J17144255$-$2943481 & 2014 & 0.05956 & 17.2 & 12.3 & 0.05 & 5.665 & 0.098 & 6.1(0) \\
OV Boo & 2017 & 0.04626 & 18.2 & 13.5 & 0.27 & 4.715 & 0.091 & 6.9(0) \\
TCP J18154219$+$3515598 & 2017 & 0.06168s & 19.1 & 12.4 & 0.015 & 4.600 & 0.171 & 5.7(1) \\
ASASSN-17pm & 2017 & 0.05973 & 17.8 & 14.2 & 0.14 & 3.363 & 0.120 & 6.8(1) \\
ASASSN-18do & 2018 & 0.05498 & 20.5 & 15.9 & 0.6 & 1.593 & 0.671 & 6.9(12) \\
ASASSN-18wa & 2018 & 0.05441 & 20.2 & 14.4 & 0.02 & 2.068 & 0.949 & 6.0(13) \\
ASASSN-19ag & 2019 & 0.06616 & 20.0 & 13.0 & -- & 2.512 & 0.635 & 5.0(6) \\
TCP J06373299$-$0935420 & 2019 & 0.06642s & 19.2 & 12.1 & 0.01 & 3.432 & 0.275 & 4.8(2) \\
TCP J05390410$+$4748030 & 2019 & 0.05534 & 19.6 & 13.7 & 0.10 & 2.957 & 0.318 & 6.1(2) \\
ASASSN-19hl & 2019 & 0.05415 & 19.5 & 12.9 & 0.03 & 2.889 & 0.274 & 5.2(2) \\
V3101 Cyg & 2019 & 0.05352 & 17.7 & 10.9 & 0.045 & 9.226 & 0.072 & 5.7(0) \\
EQ Lyn & 2019 & 0.0528 & 18.9 & 12.0 & -- & 3.223 & 0.222 & 4.5(2) \\
GY Cet & 2020 & 0.05663 & 18.5 & 11.9 & 0.015 & 3.712 & 0.181 & 4.7(1) \\
VX For & 2021 & 0.06133s & 20.4 & 13.2 & -- & 2.060 & 0.574 & 4.8(7) \\
ASASSN-21et & 2021 & 0.05820 & 20.2 & 14.5 & 0.12 & 2.816 & 0.508 & 6.7(4) \\


==> objlist.inc <==
V455 And,
V1838 Aql,
UZ Boo,
OV Boo,
GS Cet,
GY Cet,
HO Cet,
EG Cnc,
AL Com,
V1251 Cyg,
V3101 Cyg,
V529 Dra,
VX For,
RZ Leo,
GW Lib,
QZ Lib,
EQ Lyn,
EZ Lyn,
V624 Peg,
V627 Peg,
T Pyx,
BW Scl,
WZ Sge,
SU UMa,
BC UMa,
V355 UMa,
HV Vir,
ASAS J102522$-$1542.4,
ASASSN-14cl,
ASASSN-14cv,
ASASSN-14jv,
ASASSN-15bp,
ASASSN-16eg,
ASASSN-16js,
ASASSN-17el,
ASASSN-17pm,
ASASSN-18do,
ASASSN-18wa,
ASASSN-19ag,
ASASSN-19hl,
ASASSN-21et,
CRTS J104411.4$+$211307,
CRTS J122221.6$-$311524,
IceCube-211125A,
MASTER OT J030227.28$+$191754.5,
MASTER OT J211258.65$+$242145.4,
OT J012059.6$+$325545,
OT J111217.4$-$353829,
PNV J03093063$+$2638031,
PNV J06000985$+$1426152,
PNV J17144255$-$2943481,
PNV J20205397$+$2508145,
PNV J23052314$-$0225455,
SDSS J161027.61$+$090738.4,
TCP J05390410$+$4748030,
TCP J06373299$-$0935420,
TCP J18154219$+$3515598

